A Framework for Developing and Evaluating Algorithms for Estimating Multipath Propagation Parameters from Channel Sounder Measurements

A framework is proposed for developing and evaluating algorithms for extracting multipath propagation components (MPCs) from measurements collected by channel sounders at millimeter-wave frequencies. Sounders equipped with an omnidirectional transmitter and a receiver with a uniform planar array (UPA) are considered. An accurate mathematical model is developed for the spatial frequency response of the sounder that incorporates the non-ideal cross-polar beampatterns for the UPA elements. Due to the limited Field-of-View (FoV) of each element, the model is extended to accommodate multi-FoV measurements in distinct azimuth directions. A beamspace representation of the spatial frequency response is leveraged to develop three progressively complex algorithms aimed at solving the singlesnapshot maximum likelihood estimation problem: greedy matching pursuit (CLEAN), space-alternative generalized expectationmaximization (SAGE), and RiMAX. The first two are based on purely specular MPCs whereas RiMAX also accommodates diffuse MPCs. Two approaches for performance evaluation are proposed, one with knowledge of ground truth parameters, and one based on reconstruction mean-squared error. The three algorithms are compared through a demanding channel model with hundreds of MPCs and through real measurements. The results demonstrate that CLEAN gives quite reasonable estimates which are improved by SAGE and RiMAX. Lessons learned and directions for future research are discussed.

==> note_about_source_files.txt <==
The main latex file for the manuscript is: mpc_est_journal_twocol_final.tex

The main latex file for the manuscript uses the IEEEtran style file (also included).

It access the following material:
 
1. Figures:

The files for all the figures and tables are in the directory "figures" in separate files.

The figure and table files are in .png format - the AE handling the paper, Dr. Linglong Dai, confirmed via email that .png format is okay. And they work well with latex (pdflatex). A pdf file of the paper, generated using pdflatex, is included in the main level. 

2. References.

All the references cited are in the "bib" directory contained in the file: mpc_extraction.bib

3. Latex definitions.

Some new latex definitions are at the top of the main latex file. 

Additional definitions, accessed by the main latex file, are included in the following file (also included in this package in the main level):

akbar_defs_new.tex

Author Bios and Pictures
-------------------------
The author bios and pics are all contained, in separate files, in the directory: author_bios_and_pictures

Thank you. 

If you have any questions, please contact me (corresponding author) Akbar Sayeed at: akbarmsayeed@gmail.com

==> related_conf_publications.txt <==
An earlier shorter paper, related to this manuscript, was published at the IEEE Globecom, 2020 (also ref [3] in the manuscript):

A. Sayeed, P. Vouras, C. Gentile, A. Weiss, J. Quimby, Z. Cheng,
B. Modad, Y. Zhang, C. Anjinappa, F. Erden, O. Ozemir, R. Muller,
D. Dupleich, H. Niu, D. Michelson, and A. Hughes, “A framework
for developing algorithms for estimating propagation parameters from
measurements,” in IEEE Global Communications Conf., Taipei, Taiwan,
Dec. 2020, pp. 1–6.
